System Switch: When Should a Fast Decision Model Stop and Think?

Dual-process agents pair a fast policy with a slow deliberative model. In real-time settings the slow model usually runs continuously; in turn-based agents and robot planners it is invoked on events such as uncertainty or a detected failure. We study a fast learned actor that takes every decision and hands control to a reasoning vision-language model only when a gate opens, while the game keeps running. We use closed-loop Doom and the new open "System One" typed-decision models, served through a common llama.cpp interface. On 900 held-out questions, (i) zero-shot decision models from 0.15B to 9B parameters choose to collect items 1.6-1.8 times more often than chance among their errors, in any option order, although the order changes some models' accuracy; (ii) accuracy, calibration and sensitivity (how well confidence separates right from wrong answers) are distinct: models of similar accuracy differ widely in AUROC, and the confidence of the most sensitive one tracks which kinds of situation it fails, not which answers are wrong; (iii) offline, deferring the least confident 30% of decisions to a reasoning model gains over random deferral in proportion to the actor's AUROC (rank correlation 0.87); with actor and rate chosen on held-out games the gain is +0.13 [0.08, 0.18] with doomLaya's option order and +0.08 [0.02, 0.14] with shuffled options, and reasoning carries about half of it; (iv) in closed loop (33 games, three seeds) no variant reaches the exit. Committing to plans, the reasoner's or a fixed explore rule's, opens more doors and makes an actor that stands still play; with the rule the agent dies more often. Told that some doors need keys, the reasoner takes ordinary doors for locked ones, which the state cannot tell apart; without that knowledge it goes back to collecting. We release code, prompts, data and logs.

==> fig/defer_kev-9b.dat <==
pct conf random perfect
0 0.6017 0.6017 0.6017
5 0.6000 0.6061 0.6250
10 0.6000 0.6105 0.6400
15 0.6000 0.6149 0.6650
20 0.6000 0.6193 0.6900
25 0.6083 0.6238 0.7167
30 0.6200 0.6282 0.7467
35 0.6183 0.6326 0.7733
40 0.6200 0.6370 0.7967
45 0.6233 0.6414 0.7900
50 0.6267 0.6458 0.7800
55 0.6317 0.6502 0.7750
60 0.6417 0.6547 0.7683
65 0.6483 0.6591 0.7550
70 0.6483 0.6635 0.7483
75 0.6650 0.6679 0.7383
80 0.6633 0.6723 0.7233
85 0.6650 0.6768 0.7183
90 0.6867 0.6812 0.7067
95 0.6867 0.6856 0.7017
100 0.6900 0.6900 0.6900


==> fig/defer_laya-base.dat <==
pct conf random perfect
0 0.5617 0.5617 0.5617
5 0.5850 0.5681 0.5917
10 0.6083 0.5745 0.6233
15 0.6350 0.5809 0.6583
20 0.6650 0.5873 0.6867
25 0.7083 0.5938 0.7200
30 0.7467 0.6002 0.7583
35 0.7600 0.6066 0.7867
40 0.7633 0.6130 0.8183
45 0.7600 0.6194 0.8383
50 0.7583 0.6258 0.8283
55 0.7533 0.6323 0.8067
60 0.7600 0.6387 0.7950
65 0.7533 0.6451 0.7800
70 0.7500 0.6515 0.7667
75 0.7450 0.6579 0.7500
80 0.7400 0.6643 0.7350
85 0.7367 0.6707 0.7250
90 0.7233 0.6772 0.7150
95 0.7017 0.6836 0.7083
100 0.6900 0.6900 0.6900


==> fig/defer_laya-typed.dat <==
pct conf random perfect
0 0.5867 0.5867 0.5867
5 0.5883 0.5918 0.6167
10 0.6000 0.5970 0.6450
15 0.6233 0.6022 0.6767
20 0.6400 0.6073 0.7017
25 0.6483 0.6125 0.7350
30 0.6667 0.6177 0.7667
35 0.6783 0.6228 0.7950
40 0.7017 0.6280 0.8267
45 0.7083 0.6332 0.8267
50 0.7150 0.6383 0.8100
55 0.7300 0.6435 0.7967
60 0.7283 0.6487 0.7867
65 0.7267 0.6538 0.7733
70 0.7283 0.6590 0.7633
75 0.7217 0.6642 0.7450
80 0.7100 0.6693 0.7300
85 0.7067 0.6745 0.7233
90 0.6950 0.6797 0.7150
95 0.6867 0.6848 0.7067
100 0.6900 0.6900 0.6900


==> fig/defer_strands-2b.dat <==
pct conf random perfect
0 0.5900 0.5900 0.5900
5 0.5867 0.5950 0.6167
10 0.5750 0.6000 0.6383
15 0.5833 0.6050 0.6667
20 0.5817 0.6100 0.6917
25 0.5917 0.6150 0.7183
30 0.6033 0.6200 0.7433
35 0.6067 0.6250 0.7717
40 0.6150 0.6300 0.7933
45 0.6217 0.6350 0.7917
50 0.6267 0.6400 0.7783
55 0.6517 0.6450 0.7700
60 0.6550 0.6500 0.7617
65 0.6567 0.6550 0.7500
70 0.6633 0.6600 0.7417
75 0.6683 0.6650 0.7300
80 0.6683 0.6700 0.7183
85 0.6683 0.6750 0.7150
90 0.6700 0.6800 0.7050
95 0.6867 0.6850 0.7000
100 0.6900 0.6900 0.6900

